A Deep Reinforcement Learning Approach for the Meal Delivery Problem

We consider a meal delivery service fulfilling dynamic customer requests given a set of couriers over the course of a day. A courier's duty is to pick-up an order from a restaurant and deliver it to a customer. We model this service as a Markov decision process and use deep reinforcement learning as the solution approach. We experiment with the resulting policies on synthetic and real-world datasets and compare those with the baseline policies. We also examine the courier utilization for different numbers of couriers. In our analysis, we specifically focus on the impact of the limited available resources in the meal delivery problem. Furthermore, we investigate the effect of intelligent order rejection and re-positioning of the couriers. Our numerical experiments show that, by incorporating the geographical locations of the restaurants, customers, and the depot, our model significantly improves the overall service quality as characterized by the expected total reward and the delivery times. Our results present valuable insights on both the courier assignment process and the optimal number of couriers for different order frequencies on a given day. The proposed model also shows a robust performance under a variety of scenarios for real-world implementation.

==> Removed/bckp_tex.txt <==
\begin{comment}
\begin{table}[!ht]
    \centering
    \caption{Performance comparison of the algorithms on synthetic data with}
   \resizebox{0.8\textwidth}{!}{
    \begin{tabular}{lrrr}
    \toprule
         \textbf{Policy} & \textbf{Training Times (hrs.)} &\textbf{Avg. Cum. Reward (\%)}&\textbf{Avg. \% of Rej. Orders}\\
         \midrule
         $P_{45}$& --- &---&13\\
         $P_{60}$& ---&-52&12\\
         DQN$_H$ &3.3 &33 &18\\
         DQN$_S$  &3.0&32&19\\
         DDQN$_H$&3.3&32&19\\
         DDQN$_S$&4.2&34&19\\
        \textbf{DDQN$_{H}^+$}&4.8& \textbf{35}&20\\
         DDQN$_{S}^+$&5.2&33&20\\
         D3QN$_{H}^+$&5.0& 26&16\\
         D3QN$_{S}^+$&5.2& 29&16\\
         
         \bottomrule
         \multicolumn{4}{l}{\quad $H$: Hard Update}\\
         \multicolumn{4}{l}{\quad $S$: Soft Update}\\
         \multicolumn{4}{l}{\quad $+$: with PER}
    \end{tabular}
    }
    \label{tab:performance}
    % \footnotesize
    % \begin{tablenotes}
    % \setlength\labelsep{0pt}
    % \item \quad $H$: Hard Update
    % \item \quad $S$: Soft Update
    % \item \quad $+$: with PER
    % \end{tablenotes}
\end{table} 
\end{comment}

\begin{comment}
\begin{table}[!ht]
\centering
\caption{Delivery Time Statistics of the RL and baseline policies for Bomonti region for different numbers of couriers} 
\begin{tabular}{lcccccc}
\toprule
Policy&$\#$ of Courier& Min & Max & Mean &Median & Std. Dev. 
\\ \hline
\multirow{5}{*}{$P_{DDQN_H^+}$} & {3} &8&45&24.6&25&5.7\\
                  & {4} &8&35&23.1&23&5.5\\
                  & {5} &7&35&22.2&22&5.7\\
                  & {6} &7&35&21.8&21&5.7\\
                  & {7} &7&35&21.3&21&5.8\\
                  \hline
\multirow{5}{*}{$P_{45}$} & {3}&8&45&34.2&36&8.1\\
                  & {4} &8&45&31.4&32&8.5\\
                  & {5} &8&45&28.4&28&8.6\\
                  & {6} &8&45&25.5&25&8.0\\
                  & {7} &7&45&23.5&23&7.3\\
                  \hline
\multirow{5}{*}{$P_{60}$} & {3}&8&60&46.2&50&12.2\\
                  & {4} &8&60&41.8&45&12.9\\
                  & {5}&8&60&35.5&35&13.1\\
                  & {6} &8&60&29.5&27&11.5\\
                  & {7} &7&59&25.1&24&9.2\\

\bottomrule
\end{tabular}
\label{tab:Bomonti_Delivery_Times}
\end{table}

\begin{table}[]
\centering
\caption{Delivery Time Statistics of the RL and baseline policies for Uskudar region for different numbers of couriers} 
\begin{tabular}{lcccccc}
\toprule
Policy&$\#$ of Courier& Min & Max & Mean &Median & Std. Dev. 
\\ \hline
\multirow{5}{*}{$P_{DDQN_H^+}$} & {3} &7&41&26.5&27&6.4\\
                  & {4}  &8&41&25.2&25&6.3\\
                  & {5}  &7&40&23.9&24&6.3\\
                  & {6}  &7&37&23.0&23&6.3\\
                  & {7}  &7&37&22.5&22&6.3\\
                  \hline
\multirow{5}{*}{$P_{45}$} & {3} &10&45&32.6&34&8.2\\
                  & {4} &10&45&29.9&30&8.2\\
                  & {5}  &7&45&27.0&26&7.8\\
                  & {6}  &7&45&25.7&25&7.7\\
                  & {7}  &7&45&24.9&24&7.5\\
                  \hline
\multirow{5}{*}{$P_{60}$} & {3} &10&60&44.2&47&11.6\\
                  & {4}  &10&60&39.1&40&12.0\\
                  & {5} &7&60&32.8&31&11.8\\
                  & {6}  &7&60&29.4&27&10.8\\
                  & {7}  &7&59&26.7&25&9.2\\

\bottomrule
\end{tabular}
\label{tab:Uskudar_Delivery_Times}
\end{table}

\begin{table}[]
\centering
\caption{Delivery Time Statistics of the RL and baseline policies for Hisarustu region for different numbers of couriers} 
\begin{tabular}{lcccccc}
\toprule
Policy&$\#$ of Courier& Min & Max & Mean &Median & Std. Dev. 
\\ \hline
\multirow{5}{*}{$P_{DDQN_H^+}$} & {3} &7&34&22.4&23&6.0\\
                  & {4}  &7&33&21.1&21&5.7\\
                  & {5}  &7&33&20.4&20&5.7\\
                  & {6}  &7&33&20.1&20&5.7\\
                  & {7}  &7&32&19.9&20&5.6\\
                  \hline
\multirow{5}{*}{$P_{45}$} & {3} &7&45&28.5&29&9.1\\
                  & {4} &7&45&25.8&25&8.6\\
                  & {5} &7&45&23.6&23&7.9\\
                  & {6} &7&45&22.2&21&7.4\\
                  & {7} &7&45&21.7&21&7.3\\
                  \hline
\multirow{5}{*}{$P_{60}$} & {3} &7&60&37.4&38&13.2\\
                  & {4} &7&60&29.8&28&11.8\\
                  & {5} &7&60&24.8&23&9.4\\
                  & {6} &7&60&22.9&22&8.3\\
                  & {7} &7&56&21.9&21&7.6\\

\bottomrule
\end{tabular}
\label{tab:Hisarustu_Delivery_Times}
\end{table}
\end{comment}


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% \subsection{\textcolor{blue}{Model Complexity and Convergence Discussion}}
\subsection{\textcolor{blue}{Discussion on algorithmic complexity and convergence}}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\textcolor{blue}{In the first stage of model definition, we utilized standard RL algorithms, namely, Q-learning and SARSA. We noted that when we consider the exact coordinates of couriers' and orders' locations, the state-action space size becomes significantly large. Accordingly, we employ the distance instead of the exact location of each courier when defining the states in our problem, helping us aggregate the number of states significantly. Assume that we have two couriers and a new order comes to the system. If the distance of each courier to the order is the same, both should have the same priority to be dispatched for the order. However, if we consider the coordinates of their locations, we may reach a different solution which may not be valid. Through this distance-based approach, we significantly reduce the number of states from millions to thousands. Based on the new model formulation, in an $n \times n$ grid with $r$ restaurants, $c$ couriers, and a single depot, given the maximum $f$ simultaneous order assignments, the number of possibilities for different cases in the state-action space will be:} 
\begin{align}
    (s=\text{new order},a=\text{accept})                    & \rrw f\times (n+n-2)\times c \label{eq:1}\\ 
    (s=\text{new order},a=\text{reject})                    & \rrw f\times (n+n-2)\times c \label{eq:2} \\
    (s=\text{delivered order},a=\text{return to the depot}) & \rrw (n+n-2)\times c  \label{eq:3}\\ 
    (s=\text{delivered order},a=\text{go to a restaurant})  & \rrw r\times(n+n-2)\times c  \label{eq:4} 
\end{align}

\textcolor{blue}{The maximum distance between two points in an $n \times n$ grid is $n+n-2$. 
If a courier has at most $f$ orders and all of them are from one corner to another, $f\times(n+n-2)$ is their maximum trip length. 
If we have $c$ couriers in the system, whether a new order is rejected or assigned to each courier, we will have $f\times (n+n-2)\times c$ state-action pairs. 
On the other hand, when a courier delivers the order, they may either return to the depot or move towards one of the restaurants in the grid world. 
Accordingly, Equations~\ref{eq:3} and \ref{eq:4} shows the number of state-action pairs for these cases.}

\textcolor{blue}{With this smaller state-action set, we train the RL algorithms (e.g., Q-learning and SARSA) for a longer time, and still, many state-action pairs were neither visited nor updated. Thus, the long-term reward of many state-action pairs could not be determined, and, in the testing phase, those algorithms demonstrate a performance even worse than the rule-based baselines. Accordingly, we substitute these traditional reinforcement learning algorithms with deep reinforcement learning algorithms. Previous studies suggest that Deep Q Networks converge faster and are suitable when there is a larger state-action space. Moreover, they recommend using PER and double DQN to accelerate the convergence of the training process~\citep{Tao2020, Xi2020, Tong2021}. The dueling architecture of Q-networks, in particular, aids in fast identifying beneficial actions by filtering out redundant ones, and sum-tree prioritized replay considerably improves the learning process~\citep{Song2021}. All experiences are kept in a ``replay memory'' and evenly sampled as training instances, alleviating learning instability. It guarantees that the instances are uncorrelated and do not lead to a local minimum in the policy~\citep{tampuu2017}. }

\textcolor{blue}{In the literature, the convergence of Q-values is considered an indicator of the convergence of the DQN~\citep{tampuu2017}. Accordingly, we monitor the average loss of the model in the training phase and define convergence as a mean-squared error (MSE) between the Q-value estimates and the ground truth. Figure~\ref{fig: Loss_reward} shows the cumulative daily reward and the average daily loss of the deep learning model for different numbers of couriers and grid worlds with or without dueling and prioritized experience replay. We set the same daily order distribution (120 orders), same restaurant and depot distribution, and identical model settings (e.g., batch size). It reveals that DDQN$^+_H$ with the discount factor of 0.9 has decent convergence performance: In the first few days when the couriers start exploring, the initial parameters of the model demonstrate a lower performance. However, the collected reward increases and stabilizes after almost 15 days (roughly 2,300 episodes). Similarly, the model fluctuates around the same loss values after a few days of training. Expectedly, when the problem size gets larger (i.e., having either more couriers or greater grid size), we observe more fluctuation in the loss and reward values. We do not notice a significant difference in the convergence of the models while using prioritized experience (with PER). Regarding the average daily reward, having more couriers results in higher rewards as they deliver more orders and have fewer reject decisions.}

\begin{figure}[!ht]
    \centering
    \subfloat[DDQN$^+_H$, 2 couriers, $5\times5$ \label{fig:2c5P}]{\includegraphics[width=0.33\textwidth]{imgs/convergence/DDQN_loss_rew_cour2_size5_PERTrue_alpha0.9.png}}
    \hfill
    \subfloat[DDQN$^+_H$, 2 couriers, $10\times10$ \label{fig:2c10P}]{\includegraphics[width=0.33\textwidth]{imgs/convergence/DDQN_loss_rew_cour2_size10_PERTrue_alpha0.9.png}}
    \hfill
    \subfloat[DDQN$^+_H$, 2 couriers, $20\times20$ \label{fig:2c20P}]{\includegraphics[width=0.33\textwidth]{imgs/convergence/DDQN_loss_rew_cour2_size20_PERTrue_alpha0.9.png}}\\
    \subfloat[DQN$_H$, 2 couriers, $5\times5$\label{fig:2c5NP}]{\includegraphics[width=0.33\textwidth]{imgs/convergence/DQN_loss_rew_cour2_size5_PERFalse_alpha0.1.png}}
    \hfill
    \subfloat[DQN$_H$, 2 couriers, $10\times10$\label{fig:2c10NP}]{\includegraphics[width=0.33\textwidth]{imgs/convergence/DQN_loss_rew_cour2_size10_PERFalse_alpha0.1.png}}
    \hfill
    \subfloat[DQN$_H$, 2 couriers, $20\times20$\label{fig:2c20NP}]{\includegraphics[width=0.33\textwidth]{imgs/convergence/DQN_loss_rew_cour2_size20_PERFalse_alpha0.1.png}}\\
    \subfloat[DDQN$^+_H$, 5 couriers, $5\times5$ \label{fig:5c5P}]{\includegraphics[width=0.33\textwidth]{imgs/convergence/DDQN_loss_rew_cour5_size5_PERTrue_alpha0.9.png}}
    \hfill
    \subfloat[DDQN$^+_H$, 5 couriers, $10\times10$ \label{fig:5c10P}]{\includegraphics[width=0.33\textwidth]{imgs/convergence/DDQN_loss_rew_cour5_size10_PERTrue_alpha0.9.png}}
    \hfill
    \subfloat[DDQN$^+_H$, 5 couriers, $20\times20$ \label{fig:5c20P}]{\includegraphics[width=0.33\textwidth]{imgs/convergence/DDQN_loss_rew_cour5_size20_PERTrue_alpha0.9.png}}\\
    \subfloat[DQN$_H$, 5 couriers, $5\times5$\label{fig:5c5NP}]{\includegraphics[width=0.33\textwidth]{imgs/convergence/DQN_loss_rew_cour5_size5_PERFalse_alpha0.1.png}}
    \hfill
    \subfloat [DQN$_H$, 5 couriers, $10\times10$\label{fig:5c10NP}]{\includegraphics[width=0.33\textwidth]{imgs/convergence/DQN_loss_rew_cour5_size10_PERFalse_alpha0.1.png}}
    \hfill
    \subfloat[DQN$_H$, 5 couriers, $20\times20$\label{fig:5c20NP}]{\includegraphics[width=0.33\textwidth]{imgs/convergence/DQN_loss_rew_cour5_size20_PERFalse_alpha0.1.png}}
    \caption{\textcolor{blue}{Model convergence under different settings (i.e., different numbers of couriers and grid sizes with or without dueling and prioritized experience replay). Note that y-axis ranges may differ.}}
    \label{fig: Loss_reward}
\end{figure}

\textcolor{blue}{Comparing the performance of DQN$_H$ with a discount factor of 0.1 and DDQN$^+_H$ with a discount factor of 0.9, Figure~\ref{fig: Loss_reward} shows that the convergence is delayed when the discount factor is smaller. Moreover, in some cases, we observe more fluctuations in the reward and loss values during the training phase when we use DQN$_H$ (compare Figures~\ref{fig:2c20P} and \ref{fig:2c20NP}). Regarding the time complexity, dueling and PER increase the training time by almost 66\%. In general, the model convergence is promising.}
